Modeling Tripartite Entanglement in Quantum Protocols using Evolving Entangled Hypergraphs

The notion of entanglement is the most well-known nonclassical correlation in quantum mechanics and a fundamental resource in quantum information and computation. This correlation, which is displayed by certain classes of quantum states, is of utmost importance when dealing with protocols such as quantum teleportation, cryptography, and quantum key distribution. In this paper, we exploit a classification of tripartite entanglement by introducing the concepts of entangled hypergraph and evolving entangled hypergraph as data structures suitable to model quantum protocols which use entanglement. Finally, we present a few examples to provide applications of this model.

==> teleport.txt <==
teleport :: (Qubit, Qubit, Qubit) -> Qubit
teleport (q1, q2, q3) :: do
reset_at (q2,q3)
EPR_at (q2,q3)
CNOT_at q2 controlled q1
hadamard_at q1
c1 <- measure q1
c2 <- measure q2
if c1==1 && c2==1
        then do
          gate_Y_at q3
        else if c1==1 && c2==0
          then do
            gate_Z_at q3
          else if c1==0 && c2==1
            then do
              gate_X_at q3
            else do
              identity_at q3
return q3

teleport :: (Qubit, Qubit, Qubit) -> Qubit
teleport (q1, q2, q3) :: do
reset_at (q2, q3)
EPR_at (q2,q3)
PhaseFlip_at (q1,q2,q3)
CNOT_at q2 controlled q1
hadamard_at q1
c1 <- measure q1
c2 <- measure q2
if c1==1 && c2==1
        then do
          gate_Y_at q3
        else if c1==1 && c2==0
          then do
            gate_Z_at q3
          else if c1==0 && c2==1
            then do
              gate_X_at q3
            else do
              identity_at q3
return q3


qkdW :: (Qubit, Qubit, Qubit) -> (Qubit, Qubit, Qubit)
qkdW (q1, q2, q3) = do
    W_at (q1, q2, q3)
    A <- measure_x-z q1
    B <- measure_x-z q2 
    C <- measure_x-z q3
    if (axis(A,B,C)==(z,x,x) || axis(A,B,C)==(x,z,x) || 
       axis(A,B,C)==(x,x,z)) && C == |z+>
              then do
              return (m1,m2,m3)
              else qkdW(q1, q2, q3)
